A Control Barrier Function Candidate for Quadrotors with Limited Field of View

The problem of control based on vision measurements (bearings) has been amply studied in the literature; however, the problem of addressing the limits of the field of view of physical sensors has received relatively less attention (especially for agents with non-trivial dynamics). The technical challenge is that, as in most vision-based control approaches, a standard approach to the problem requires knowing the distance between cameras and observed features in the scene, which is not directly available. Instead, we present a solution based on a Control Barrier Function (CBF) approach that uses a splitting of the original differential constraint to effectively remove the dependence on the unknown measurement error. Compared to the current literature, our approach gives strong robustness guarantees against bounded distance estimation errors. We showcase the proposed solution with the numerical simulations of a double integrator and a quadrotor tracking a trajectory while keeping the corners of a rectangular gate in the camera field of view.

==> preamble/quotes.txt <==
I love deadlines. I like the whooshing sound they make as they fly by.|Douglas Adams via brainyquote.com
A common mistake that people make when trying to design something completely foolproof is to underestimate the ingenuity of complete fools.|Douglas Adams via brainyquote.com
I seldom end up where I wanted to go, but almost always end up where I need to be.|Douglas Adams via brainyquote.com
In order to fly, all one must do is simply miss the ground.|Douglas Adams
Time is an illusion. Lunchtime doubly so.|Douglas Adams via brainyquote.com
What did you ASK at school today?|Richard P. Feynman
If you want to learn something, read about it. If you want to understand something, write about it. If you want to master something, teach it.|Yogi Bhajan
In theory, there is no difference between theory and practice. But in practice, there is.|Benjamin Brewster via goodreads.com
Every now and then a man's mind is stretched by a new idea or sensation, and never shrinks back to its former dimensions.|Oliver Wendell Holmes Sr. via goodreads.com
If there's a fifty-fifty chance that something can go wrong, nine out of ten times, it will.|Yogi Berra
There is no elevator to success, you have to take the stairs.|Zig Ziglar via goodreads.com
Perfection is achieved, not when there is nothing more to add, but when there is nothing left to take away.|Antoine de Saint-Exupéry, Airman's Odyssey via goodreads.com
I have only made this letter longer because I have not had the time to make it shorter.|Blaise Pascal, The Provincial Letters via goodreads.com
Kind words don't cost much. Yet they accomplish much.|Blaise Pascal via goodreads.com
The last function of reason is to recognize that there are an infinity of things which surpass it.|Blaise Pascal via goodreads.com
All models are wrong, but some are useful.|George Box

